Circuit Analysis using Monotone+Skew Splitting

It is shown that the behavior of an $m$-port circuit of maximal monotone elements can be expressed as a zero of the sum of a maximal monotone operator containing the circuit elements, and a structured skew-symmetric linear operator representing the interconnection structure, together with a linear output transformation. The Condat-V\~u algorithm solves inclusion problems of this form, and may be used to solve for the periodic steady-state behavior, given a periodic excitation at each port, using an iteration in the space of periodic trajectories.

==> basic_example.csv <==
t,vp,vq,iq,ip
0.0,0.0,2.7339811545094066,0.0,1.8353241374324911
0.00010050251256281407,0.03156854976481053,2.7223596057057997,0.0,1.555724507959424
0.00020100502512562814,0.06310563131267365,2.70806857910955,0.0,1.2745533059257832
0.00030150753768844223,0.09457980779484494,2.6911216329746885,0.0,0.9920865221116701
0.0004020100502512563,0.12595970506771756,2.6715349381506357,0.0,0.7086015221031389
0.0005025125628140704,0.15721404296725078,2.649327263166434,0.0,0.42437677239006455
0.0006030150753768845,0.18831166648971787,2.624519956737603,0.0,0.13969156523907716
0.0007035175879396985,0.21922157684769134,2.5971369277116563,0.0,-0.14517425738130163
0.0008040201005025126,0.24991296237030836,2.5672046224709035,0.0,-0.4299405805447824
0.0009045226130653266,0.28035522921701445,2.5347519998137606,0.0,-0.7143272935010039
0.0010050251256281408,0.3105180318741688,2.4998105033383364,0.0,-0.9980545669182115
0.001105527638190955,0.34037130340411287,2.4624140313546317,0.0,-1.2808431299536747
0.001206030150753769,0.3698852854165468,2.42259890435421,0.0,-1.562414546870218
0.001306532663316583,0.399030557732341,2.380403830068701,0.0,-1.8424914929171423
0.001407035175879397,0.4277780677102096,2.335869866150997,0.0,-2.1207980291940003
0.001507537688442211,0.45609915920701594,2.2890403805154085,0.0,-2.3970598762162125
0.0016080402010050252,0.48396560114283876,2.239961009375546,0.0,-2.6710046859023344
0.001708542713567839,0.5113496156423266,2.1886796130209825,0.0,-2.9423623117040028
0.0018090452261306533,0.5382239057242886,2.1352462293761776,0.0,-3.210865076601177
0.0019095477386934672,0.5645616825119181,2.0797130253874268,0.0,-3.476248038687242
0.0020100502512562816,0.5903366919365284,2.022134246285841,0.0,-3.7382492540710097
0.0021105527638190956,0.6155232409081792,1.9625661627766169,0.0,-3.9966100368254884
0.00221105527638191,0.6400962229271072,1.901067016206977,0.0,-4.251075215716638
0.002311557788944724,0.6640311431104312,1.8376969617673,0.0,-4.501393387449214
0.002412060301507538,0.6873041426091843,1.7725180097819728,0.0,-4.747317166171114
0.002512562814070352,0.7098920223913328,1.7055939651484922,0.0,-4.988603428982553
0.002613065326633166,0.7317722663670768,1.636990364985229,0.0,-5.225013557201815
0.00271356783919598,0.752923063833377,1.5667744145501232,0.0,-5.456313673145288
0.002814070351758794,0.773323331215339,1.4950149214942763,0.0,-5.682274872185877
0.002914572864321608,0.7929527330827786,1.4217822285161255,0.0,-5.902673449861038
0.003015075376884422,0.8117917024210207,1.3471481444833984,0.0,-6.117291123808925
0.0031155778894472364,0.8298214601357259,1.2711858740915627,0.0,-6.325915250319205
0.0032160804020100503,0.8470240337722988,1.193969946128842,0.0,-6.528339035293273
0.0033165829145728643,0.8633822754312233,1.1155761404191409,0.0,-6.724361739417244
0.003417085427135678,0.8788798788614602,1.036081413515423,0.0,-6.91378887736001
0.0035175879396984926,0.8935013957148741,0.9555638232171122,0.0,-7.096432410817623
0.0036180904522613066,0.9072322509454814,0.8741024519860929,0.0,-7.272110935234507
0.0037185929648241205,0.9200587573381745,0.791777329336706,0.0,-7.440649860041099
0.0038190954773869345,0.9319681291524348,0.7086693532759187,0.0,-7.60188158225659
0.003919597989949748,0.942948494867437,0.6248602108704808,0.0,-7.755645653314283
0.004020100502512563,0.9529889090158392,0.5404322980184442,0.0,-7.901788938975666
0.004120603015075377,0.9620793630944628,0.455468638502879,0.0,-8.040165772207395
0.004221105527638191,0.9702107955409863,0.3700528024059929,0.0,-8.170638098903067
0.004321608040201005,0.9773751007667072,0.28426882396215597,0.0,-8.293075616338728
0.00442211055276382,0.98356513723637,0.19820111892854478,0.0,-8.407355904257434
0.004522613065326634,0.9887747345870026,0.11193440155227964,0.0,-8.513364548483914
0.004623115577889448,0.9929986997786696,0.025553601213014723,0.0,-8.610995256975215
0.004723618090452262,0.9962328222710067,-0.06085622118000429,0.0,-8.700149968217486
0.004824120603015076,0.9984738782203788,-0.1472099569573971,0.0,-8.78073895188221
0.00492462311557789,0.9997196336934779,-0.23342253354662504,0.0,-8.852680901657928
0.005025125628140704,0.9999688468941563,-0.31940899833753156,0.0,-8.91590302017521
0.0051256281407035175,0.9992212694012756,-0.4050846024775544,0.0,-8.970341095943889
0.005226130653266332,0.9974776464163387,-0.4903648845177705,0.0,-9.015939572222134
0.0053266331658291454,0.994739716020657,-0.575165753831012,0.0,-9.052651607737138
0.00542713567839196,0.9910102074427921,-0.6594035737233304,0.0,-9.080439129176979
0.005527638190954773,0.9862928383380027,-0.7429952441601557,0.0,-9.099272875373012
0.005628140703517588,0.9805923110824041,-0.8258582840285169,0.0,-9.109132433091677
0.005728643216080402,0.9739143080855377,-0.9079109128567409,0.0,-9.110006264354642
0.005829145728643216,0.9662654861260219,-0.9890721319130504,0.0,-9.101891725206402
0.00592964824120603,0.9576534697159296,-1.0692618046045168,0.0,-9.084795075849227
0.006030150753768844,0.9480868435005095,-1.1484007360978379,0.0,-9.058731482067069
0.006130653266331658,0.9375751437008251,-1.2264107520834484,0.0,-9.023725007862414
0.006231155778894473,0.9261288486078412,-1.3032147766045292,0.0,-8.979808599233856
0.006331658291457286,0.9137593681374367,-1.3787369088725676,0.0,-8.927024059026909
0.006432160804020101,0.9004790324567516,-1.4529024989912536,0.0,-8.865422012796937
0.0065326633165829154,0.8863010796932087,-1.5256382225107066,0.0,-8.795061865630812
0.0066331658291457285,0.8712396427384597,-1.5968721537342787,0.0,-8.716011749883242
0.006733668341708543,0.8553097351604118,-1.666533837700564,0.0,-8.628348463794586
0.006834170854271356,0.8385272362373776,-1.7345543607637035,0.0,-8.532157400969536
0.006934673366834171,0.8209088751292626,-1.800866419695663,0.0,-8.427532470710078
0.007035175879396985,0.802472214201578,-1.8654043892349166,0.0,-8.314576009211779
0.007135678391959799,0.7832356315188905,-1.9281043880068303,0.0,-8.193398681649406
0.007236180904522613,0.7632183025251684,-1.9889043427421018,0.0,-8.064119375196112
0.007336683417085427,0.7424401809292833,-2.047744050720843,0.0,-7.926865083039837
0.007437185929648241,0.7209219788147163,-2.104565240371305,0.0,-7.781770779480724
0.007537688442211056,0.6986851459933066,-2.1593116299538497,0.0,-7.6289792862143555
0.007638190954773869,0.6757518486236088,-2.21192898426259,0.0,-7.468641129926936
0.007738693467336684,0.6521449471151868,-2.2623651692791134,0.0,-7.300914391350144
0.007839195979899497,0.6278879733408587,-2.3105702047149332,0.0,-7.125964545944856
0.007939698492462312,0.6030051071796145,-2.3564963143817037,0.0,-6.943964296404098
0.008040201005025126,0.5775211524135886,-2.400097974330839,0.0,-6.755093397186181
0.00814070351758794,0.5514615120031076,-2.4413319587069484,0.0,-6.559538471308735
0.008241206030150754,0.5248521627644684,-2.480157383262484,0.0,-6.357492819652927
0.008341708542713568,0.4977196294756834,-2.51653574648405,0.0,-6.149156223044668
0.008442211055276382,0.47009095843600296,-2.5504309682841413,0.0,-5.9347347373953685
0.008542713567839196,0.44199369050557913,-2.581809426215433,0.0,-5.714440482199132
0.00864321608040201,0.4134558336521342,-2.6106399891681997,0.0,-5.488491422695668
0.008743718592964824,0.384505835032011,-2.6368940485150807,0.0,-5.257111146018811
0.00884422110552764,0.35517255263342823,-2.6605455466709973,0.0,-5.020528631659149
0.008944723618090452,0.32548522651021206,-2.681571003039731,0.0,-4.778978016575797
0.009045226130653268,0.29547344963467004,-2.6999495373223983,0.0,-4.532698355297116
0.00914572864321608,0.2651671383986787,-2.7156628901667337,0.0,-4.281933375352713
0.009246231155778896,0.23459650279236888,-2.72869544113984,0.0,-4.026931228379912
0.00934673366834171,0.20379201629015192,-2.7390342240106706,0.0,-3.767944237246858
0.009447236180904523,0.17278438547409986,-2.746668939332161,0.0,-3.505228639531697
0.009547738693467337,0.14160451942495159,-2.7515919643164297,0.0,-3.239044327693089
0.009648241206030151,0.11028349891127508,-2.7537983599999345,0.0,-2.9696545862616937
0.009748743718592965,0.0788525454074766,-2.7532858756988112,0.0,-2.697325826375535
0.00984924623115578,0.04734298997155776,-2.7500549507578715,0.0,-2.4223273179743314
0.009949748743718593,0.015786242013637264,-2.7441087135998563,0.0,-2.1449309199593545
0.010050251256281407,-0.015786242013636577,-2.7354529780845267,0.0,-1.8654108086161805
0.010150753768844221,-0.04734298997155752,-2.7240962371900626,0.0,-1.584043204588139
0.010251256281407035,-0.07885254540747635,-2.710049654031963,0.0,-1.3011060986784622
0.010351758793969849,-0.11028349891127483,-2.693327050237258,0.0,-1.0168789767493212
0.010452261306532665,-0.14160451942495178,-2.6739448916942905,0.0,-0.7316425439762665
0.010552763819095477,-0.1727843854740992,-2.6519222717007143,0.0,-0.4456784487071894
0.010653266331658291,-0.20379201629015167,-2.6272808915345465,0.0,-0.15926900616597664
0.010753768844221105,-0.23459650279236863,-2.60004503847522,0.0,0.12730307776735952
0.01085427135678392,-0.2651671383986785,-2.5702415613036296,0.0,0.4137549824760459
0.010954773869346734,-0.29547344963467026,-2.5378998433119744,0.0,0.6998040480083778
0.011055276381909547,-0.3254852265102114,-2.503051772856117,0.0,0.9851680497511974
0.01115577889447236,-0.355172552633428,-2.465731711484799,0.0,1.2695654721695895
0.011256281407035176,-0.38450583503201075,-2.425976459681787,0.0,1.552715781411882
0.01135678391959799,-0.41345583365213395,-2.383825220258557,0.0,1.834339696582727
0.011457286432160804,-0.4419936905055793,-2.3393195594366945,0.0,2.1141594594898705
0.011557788944723616,-0.47009095843600274,-2.292503365660665,0.0,2.3918991026722654
0.011658291457286432,-0.49771962947568277,-2.243422806183064,0.0,2.6672847155184636
0.011758793969849246,-0.5248521627644683,-2.1921262814658866,0.0,2.940044708284832
0.01185929648241206,-0.5514615120031073,-2.1386643774427743,0.0,3.209910073823089
0.011959798994974876,-0.5775211524135888,-2.0830898156885826,0.0,3.4766146468261017
0.012060301507537688,-0.6030051071796143,-2.025457401544001,0.0,3.739895360399844
0.012160804020100502,-0.6278879733408581,-1.9658239702443405,0.0,3.9994924997680212
0.012261306532663316,-0.6521449471151866,-1.9042483311030134,0.0,4.255149952914166
0.012361809045226132,-0.6757518486236087,-1.8407912098015746,0.0,4.506615457964185
0.012462311557788945,-0.6986851459933067,-1.7755151888396352,0.0,4.75364084711032
0.01256281407035176,-0.7209219788147165,-1.7084846461993273,0.0,4.995982286875565
0.012663316582914572,-0.7424401809292829,-1.6397656922804313,0.0,5.233400514515647
0.012763819095477387,-0.7632183025251682,-1.569426105163662,0.0,5.46566107035398
0.012864321608040201,-0.7832356315188904,-1.4975352642610564,0.0,5.692534525843472
0.012964824120603015,-0.8024722142015781,-1.424164082413799,0.0,5.9137967071478625
0.013065326633165831,-0.8209088751292625,-1.3493849364992423,0.0,6.129228914034426
0.013165829145728643,-0.838527236237377,-1.2732715966102996,0.0,6.338618133869422
0.013266331658291457,-0.8553097351604116,-1.1958991538717676,0.0,6.541757250507718
0.013366834170854271,-0.8712396427384596,-1.1173439469595308,0.0,6.7384452478684675
0.013467336683417087,-0.8863010796932088,-1.037683487389968,0.0,6.928487407989798
0.0135678391959799,-0.9004790324567515,-0.9569963836482045,0.0,7.111695503357033
0.013668341708542713,-0.9137593681374364,-0.8753622642251833,0.0,7.287887983301056
0.013768844221105527,-0.9261288486078411,-0.7928616996347863,0.0,7.456890154266171
0.013869346733668343,-0.9375751437008251,-0.7095761234834741,0.0,7.618534353750047
0.013969849246231156,-0.9480868435005096,-0.6255877526661076,0.0,7.7726601177221655
0.01407035175879397,-0.9576534697159295,-0.5409795067627359,0.0,7.919114341331561
0.014170854271356783,-0.9662654861260217,-0.4558349267122256,0.0,8.057751432719595
0.014271356783919598,-0.9739143080855377,-0.37023809283962167,0.0,8.188433459758887
0.014371859296482412,-0.9805923110824041,-0.2842735423150742,0.0,8.311030289545569
0.014472361809045226,-0.9862928383380027,-0.19802618612305892,0.0,8.425419720478324
0.014572864321608042,-0.9910102074427921,-0.11158122562141476,0.0,8.53148760676468
0.014673366834170854,-0.9947397160206569,-0.025024068770460497,0.0,8.629127975202216
0.014773869346733668,-0.9974776464163387,0.06155975388690901,0.0,8.718243134090123
0.014874371859296482,-0.9992212694012756,0.14808467341267578,0.0,8.798743774134518
0.014974874371859298,-0.9999688468941563,0.23446516674676038,0.0,8.870549061219421
0.015075376884422112,-0.9997196336934779,0.32061584098336027,0.0,8.933586720923897
0.015175879396984924,-0.9984738782203789,0.40645151756794395,0.0,8.987793114674842
0.015276381909547738,-0.9962328222710067,0.49188731633207344,0.0,9.03311330743417
0.015376884422110553,-0.9929986997786696,0.5768387392831276,0.0,9.069501126828486
0.015477386934673367,-0.9887747345870026,0.6612217540659805,0.0,9.096919213638923
0.015577889447236181,-0.98356513723637,0.7449528770137834,0.0,9.11533906357871
0.015678391959798994,-0.9773751007667073,0.8279492557051773,0.0,9.1247410602957
0.015778894472361808,-0.9702107955409863,0.9101287509455397,0.0,9.125114499547237
0.015879396984924625,-0.9620793630944628,0.9914100180902575,0.0,9.116457604504761
0.01597989949748744,-0.9529889090158394,1.0717125876284783,0.0,9.098777532155564
0.016080402010050253,-0.942948494867437,1.1509569449463746,0.0,9.072090370779437
0.016180904522613063,-0.9319681291524351,1.229064609189612,0.0,9.036421128487893
0.01628140703517588,-0.9200587573381745,1.3059582111454782,0.0,8.991803712823998
0.016381909547738695,-0.9072322509454813,1.3815615700659805,0.0,8.938280901430808
0.01648241206030151,-0.8935013957148743,1.4557997693541689,0.0,8.875904303806598
0.016582914572864323,-0.8788798788614604,1.5285992310369712,0.0,8.80473431417507
0.016683417085427137,-0.8633822754312237,1.5998877889489584,0.0,8.724840055508611
0.01678391959798995,-0.847024033772299,1.6695947605526702,0.0,8.636299314752666
0.016884422110552764,-0.8298214601357258,1.737651017322424,0.0,8.539198469308964
0.01698492462311558,-0.8117917024210209,1.8039890536199195,0.0,8.433632404845014
0.017085427135678392,-0.7929527330827786,1.8685430539914059,0.0,8.319704424506874
0.017185929648241206,-0.7733233312153395,1.9312489588177344,0.0,8.197526149621522
0.01728643216080402,-0.7529230638333771,1.9920445282502168,0.0,8.067217411984537
0.017386934673366834,-0.7317722663670767,2.050869404366934,0.0,7.928906137837778
0.017487437185929648,-0.7098920223913332,2.1076651714858796,0.0,7.782728223650848
0.017587939698492462,-0.6873041426091843,2.1623754145731757,0.0,7.628827403828794
0.01768844221105528,-0.664031143110431,2.214945775686501,0.0,7.46735511047722
0.01778894472361809,-0.6400962229271073,2.2653240083958424,0.0,7.2984703253643595
0.017889447236180904,-0.6155232409081798,2.3134600301256993,0.0,7.122339424227913
0.017989949748743718,-0.5903366919365287,2.359305972365002,0.0,6.939136013582535
0.018090452261306535,-0.5645616825119181,2.4028162286930996,0.0,6.7490407601916775
0.01819095477386935,-0.5382239057242882,2.443947500572441,0.0,6.552241213375165
0.01829145728643216,-0.5113496156423268,2.4826588408607693,0.0,6.348931620331332
0.018391959798994974,-0.4839656011428393,2.518911694998012,0.0,6.139312734659664
0.01849246231155779,-0.45609915920701627,2.5526699398253623,0.0,5.923591618277071
0.018592964824120605,-0.42777806771020954,2.583899919996469,0.0,5.701981436927486
0.01869346733668342,-0.3990305577323406,2.6125704819430817,0.0,5.474701249491167
0.01879396984924623,-0.36988528541654697,2.638653005359976,0.0,5.2419757913063085
0.018894472361809047,-0.3403713034041135,2.662121432176506,0.0,5.004035251721678
0.01899497487437186,-0.3105180318741691,2.68295229298466,0.0,4.761115046104766
0.019095477386934675,-0.28035522921701433,2.701124730896094,0.0,4.513455582535578
0.01919597989949749,-0.24991296237030794,2.716620522803204,0.0,4.261302023421487
0.019296482412060303,-0.21922157684769145,2.7294240980219353,0.0,4.004904042273649
0.019396984924623117,-0.18831166648971848,2.7395225542966735,0.0,3.7445155758903645
0.01949748743718593,-0.15721404296725106,2.7469056711502358,0.0,3.4803945721972864
0.019597989949748745,-0.12595970506771748,2.7515659205646643,0.0,3.2128027339987573
0.01969849246231156,-0.0945798077948445,2.753498474981222,0.0,2.9420052588986256
0.019798994974874373,-0.06310563131267372,2.7527012126107016,0.0,2.6682705756527136
0.019899497487437186,-0.03156854976481113,2.7491747200478893,0.0,2.3918700772187007
0.02,-2.4492935982947064e-16,2.742922292186724,0.0,2.1130778507725125


==> bridge_rectifier.csv <==
t,vp,vq,iq,ip
0.0,0.0,8.098700739395595,-0.005,0.0
0.00010050251256281407,0.3156854976481053,8.068951150900801,-0.005,0.0
0.00020100502512562814,0.6310563131267365,8.039595056755253,-0.005,0.0
0.00030150753768844223,0.9457980779484494,8.010633400757358,-0.005,0.0
0.0004020100502512563,1.2595970506771756,7.982066532941753,-0.005,0.0
0.0005025125628140704,1.5721404296725077,7.9538940949974535,-0.005,0.0
0.0006030150753768845,1.8831166648971787,7.926114908472359,-0.005,0.0
0.0007035175879396985,2.1922157684769132,7.898726868043285,-0.005,0.0
0.0008040201005025126,2.4991296237030833,7.871726842331027,-0.005,0.0
0.0009045226130653266,2.8035522921701443,7.845110585193655,-0.005,0.0
0.0010050251256281408,3.105180318741688,7.818872661232264,-0.005,0.0
0.001105527638190955,3.403713034041129,7.793006390416595,-0.005,0.0
0.001206030150753769,3.698852854165468,7.767503818187603,-0.005,0.0
0.001306532663316583,3.9903055773234097,7.742355718871934,-0.005,0.0
0.001407035175879397,4.277780677102096,7.717551641355828,-0.005,0.0
0.001507537688442211,4.56099159207016,7.693080006234215,-0.005,0.0
0.0016080402010050252,4.839656011428388,7.668928262623229,-0.005,0.0
0.001708542713567839,5.113496156423266,7.645083110223074,-0.005,0.0
0.0018090452261306533,5.382239057242885,7.6215307880748036,-0.005,0.0
0.0019095477386934672,5.6456168251191805,7.59825742618769,-0.005,0.0
0.0020100502512562816,5.903366919365284,7.575249450610209,-0.005,0.0
0.0021105527638190956,6.155232409081793,7.552494027594264,-0.005,0.0
0.00221105527638191,6.400962229271072,7.529979529279324,-0.005,0.0
0.002311557788944724,6.640311431104312,7.507696002551373,-0.005,0.0
0.002412060301507538,6.873041426091842,7.485635624664704,-0.005,0.0
0.002512562814070352,7.0989202239133276,7.4637931334858445,-0.005,0.0
0.002613065326633166,7.317722663670768,7.44216622587521,-0.005,0.0
0.00271356783919598,7.529230638333771,7.529174447930362,-0.005,-0.011220939917414685
0.002814070351758794,7.7332333121533905,7.733232306980619,-0.005,-0.02314104384683774
0.002914572864321608,7.929527330827786,7.929525496325653,-0.005,-0.022549483476985488
0.003015075376884422,8.117917024210207,8.117915051045623,-0.005,-0.0219405831217227
0.0031155778894472364,8.298214601357259,8.298213556449175,-0.005,-0.021306568358354094
0.0032160804020100503,8.47024033772299,8.470241266196036,-0.005,-0.020649619358251825
0.0033165829145728643,8.633822754312233,8.63382638384174,-0.005,-0.019969899393071255
0.003417085427135678,8.788798788614603,8.788805266813128,-0.005,-0.019266552644398915
0.0035175879396984926,8.93501395714874,8.935022704206272,-0.005,-0.018539025148178512
0.0036180904522613066,9.072322509454814,9.072332360444692,-0.005,-0.017787647183015898
0.0037185929648241205,9.200587573381744,9.200597185680456,-0.005,-0.01701342800504191
0.0038190954773869345,9.319681291524349,9.319689594653983,-0.005,-0.016217552075842967
0.003919597989949748,9.42948494867437,9.429491416243208,-0.005,-0.015401005429426184
0.004020100502512563,9.529889090158392,9.529893754261643,-0.005,-0.014564473708873926
0.004120603015075377,9.620793630944629,9.620796899945569,-0.005,-0.013708442901403384
0.004221105527638191,9.702107955409863,9.702110361768828,-0.005,-0.012833372998009906
0.004321608040201005,9.773751007667071,9.773753001083497,-0.005,-0.01193984491769251
0.00442211055276382,9.8356513723637,9.83565321778885,-0.005,-0.011028634080818
0.004522613065326634,9.887747345870027,9.887749124701987,-0.005,-0.010100707566090328
0.004623115577889448,9.929986997786697,9.929988671533815,-0.005,-0.009157168411015826
0.004723618090452262,9.962328222710068,9.962329710424523,-0.005,-0.008199180576819731
0.004824120603015076,9.984738782203788,9.984740017881544,-0.005,-0.007227903890930865
0.00492462311557789,9.99719633693478,9.99719729533268,-0.005,-0.006244455291887996
0.005025125628140704,9.999688468941564,9.999689165267416,-0.005,-0.0052498982389375115
0.0051256281407035175,9.992212694012757,9.992213169922824,-0.005,-0.0042452522017341066
0.005226130653266332,9.974776464163387,9.974776771333223,-0.005,-0.003231510928225545
0.0053266331658291454,9.94739716020657,9.947397347939317,-0.005,-0.002209660284169024
0.00542713567839196,9.91010207442792,9.910102183092208,-0.005,-0.0011806908026633645
0.005527638190954773,9.862928383380028,9.862928442647918,-0.005,-0.00014560402546509588
0.005628140703517588,9.805923110824041,9.814780571781547,-0.005,0.0
0.005728643216080402,9.739143080855376,9.767109481291005,-0.005,0.0
0.005829145728643216,9.66265486126022,9.7199103789737,-0.005,0.0
0.00592964824120603,9.576534697159296,9.673178593070338,-0.005,0.0
0.006030150753768844,9.480868435005094,9.62690949807562,-0.005,0.0
0.006130653266331658,9.375751437008251,9.581098512945148,-0.005,0.0
0.006231155778894473,9.261288486078412,9.535741101925977,-0.005,0.0
0.006331658291457286,9.137593681374367,9.490832774184197,-0.005,0.0
0.006432160804020101,9.004790324567518,9.44636908335099,-0.005,0.0
0.0065326633165829154,8.863010796932087,9.40234562708253,-0.005,0.0
0.0066331658291457285,8.712396427384597,9.358758046627825,-0.005,0.0
0.006733668341708543,8.553097351604118,9.315602026411488,-0.005,0.0
0.006834170854271356,8.385272362373776,9.272873293652168,-0.005,0.0
0.006934673366834171,8.209088751292626,9.230567618073731,-0.005,0.0
0.007035175879396985,8.024722142015781,9.188680811851366,-0.005,0.0
0.007135678391959799,7.832356315188906,9.147208730120973,-0.005,0.0
0.007236180904522613,7.632183025251685,9.106147272754331,-0.005,0.0
0.007336683417085427,7.424401809292834,9.065492388801609,-0.005,0.0
0.007437185929648241,7.209219788147163,9.025240086202679,-0.005,0.0
0.007537688442211056,6.986851459933066,8.985386451267162,-0.005,0.0
0.007638190954773869,6.757518486236088,8.94592768516035,-0.005,0.0
0.007738693467336684,6.521449471151868,8.906860168188473,-0.005,0.0
0.007839195979899497,6.278879733408587,8.86818056671276,-0.005,0.0
0.007939698492462312,6.030051071796145,8.829886001247278,-0.005,0.0
0.008040201005025126,5.775211524135886,8.791974296394374,-0.005,0.0
0.00814070351758794,5.514615120031075,8.754444331989554,-0.005,0.0
0.008241206030150754,5.248521627644684,8.717296508272748,-0.005,0.0
0.008341708542713568,4.977196294756834,8.680533324567328,-0.005,0.0
0.008442211055276382,4.700909584360029,8.644160050362872,-0.005,0.0
0.008542713567839196,4.419936905055791,8.608120835191368,-0.005,0.0
0.00864321608040201,4.134558336521342,8.572447328537056,-0.005,0.0
0.008743718592964824,3.84505835032011,8.537137705285609,-0.005,0.0
0.00884422110552764,3.551725526334282,8.502190259756992,-0.005,0.0
0.008944723618090452,3.254852265102121,8.467603554944954,-0.005,0.0
0.009045226130653268,2.9547344963467004,8.43337643492998,-0.005,0.0
0.00914572864321608,2.651671383986787,8.399508034158474,-0.005,0.0
0.009246231155778896,2.3459650279236888,8.365997782689124,-0.005,0.0
0.00934673366834171,2.037920162901519,8.332845406475007,-0.005,0.0
0.009447236180904523,1.7278438547409987,8.300050921749781,-0.005,0.0
0.009547738693467337,1.4160451942495158,8.267614622623228,-0.005,0.0
0.009648241206030151,1.1028349891127507,8.235537061071923,-0.005,0.0
0.009748743718592965,0.788525454074766,8.203819018636896,-0.005,0.0
0.00984924623115578,0.47342989971557764,8.172461469313918,-0.005,0.0
0.009949748743718593,0.15786242013637264,8.141465533343634,-0.005,0.0
0.010050251256281407,-0.15786242013636578,8.110832421874363,-0.005,0.0
0.010150753768844221,-0.4734298997155752,8.080563372775671,-0.005,0.0
0.010251256281407035,-0.7885254540747635,8.050659578218337,-0.005,0.0
0.010351758793969849,-1.1028349891127482,8.02112210499702,-0.005,0.0
0.010452261306532665,-1.4160451942495176,7.991951808945643,-0.005,0.0
0.010552763819095477,-1.7278438547409918,7.963149245171515,-0.005,0.0
0.010653266331658291,-2.0379201629015165,7.934714576201939,-0.005,0.0
0.010753768844221105,-2.3459650279236866,7.906647480487273,-0.005,0.0
0.01085427135678392,-2.651671383986785,7.87894706402947,-0.005,0.0
0.010954773869346734,-2.9547344963467026,7.85161177819971,-0.005,0.0
0.011055276381909547,-3.254852265102114,7.8246393470701,-0.005,0.0
0.01115577889447236,-3.55172552633428,7.7980267078112275,-0.005,0.0
0.011256281407035176,-3.8450583503201075,7.771769967899963,-0.005,0.0
0.01135678391959799,-4.13455833652134,7.7458643830385805,-0.005,0.0
0.011457286432160804,-4.419936905055793,7.720304359803695,-0.005,0.0
0.011557788944723616,-4.700909584360027,7.695083487109889,-0.005,0.0
0.011658291457286432,-4.977196294756827,7.670194600569836,-0.005,0.0
0.011758793969849246,-5.248521627644683,7.645629883728114,-0.005,0.0
0.01185929648241206,-5.514615120031073,7.621381009894958,-0.005,0.0
0.011959798994974876,-5.775211524135888,7.597439327851498,-0.005,0.0
0.012060301507537688,-6.0300510717961435,7.573796093971737,-0.005,0.0
0.012160804020100502,-6.278879733408581,7.550442752238478,-0.005,0.0
0.012261306532663316,-6.521449471151866,7.527371262157391,-0.005,0.0
0.012361809045226132,-6.757518486236087,7.504574472653826,-0.005,0.0
0.012462311557788945,-6.986851459933066,7.482046537667041,-0.005,0.0
0.01256281407035176,-7.209219788147165,7.459783366386201,-0.005,0.0
0.012663316582914572,-7.424401809292829,7.437783098018682,-0.005,0.0
0.012763819095477387,-7.632183025251682,7.632135367535015,-0.005,0.02206020588495311
0.012864321608040201,-7.832356315188904,7.8323560737640525,-0.005,0.022858498563366636
0.012964824120603015,-8.024722142015781,8.024721275997424,-0.005,0.02225890996111035
0.013065326633165831,-8.209088751292624,8.209086915657966,-0.005,0.02164057622624893
0.013165829145728643,-8.38527236237377,8.38526915385372,-0.005,0.020995338285736076
0.013266331658291457,-8.553097351604118,8.553092497279243,-0.005,0.020325163255977052
0.013366834170854271,-8.712396427384595,8.712390043605662,-0.005,0.019631736782503795
0.013467336683417087,-8.86301079693209,8.863003588637472,-0.005,0.018915888235903733
0.0135678391959799,-9.004790324567516,9.004783480470943,-0.005,0.018177602776605517
0.013668341708542713,-9.137593681374364,9.137588468502644,-0.005,0.01741647820999187
0.013768844221105527,-9.261288486078412,9.261285799053754,-0.005,0.01663225836018878
0.013869346733668343,-9.375751437008251,9.37575155711393,-0.005,0.015825166739554253
0.013969849246231156,-9.480868435005096,9.480871065639775,-0.005,0.014995964293430974
0.01407035175879397,-9.576534697159294,9.576539173216592,-0.005,0.014145806955034035
0.014170854271356783,-9.662654861260217,9.66266038891066,-0.005,0.013276030393658156
0.014271356783919598,-9.739143080855376,9.739148918302636,-0.005,0.012387963275420633
0.014371859296482412,-9.805923110824041,9.805928669526953,-0.005,0.011482816036520405
0.014472361809045226,-9.862928383380028,9.86293326645669,-0.005,0.010561647109136763
0.014572864321608042,-9.91010207442792,9.910106074396493,-0.005,0.0096253850487526
0.014673366834170854,-9.947397160206569,9.94740023130505,-0.005,0.008674878887677873
0.014773869346733668,-9.974776464163387,9.974778679451306,-0.005,0.00771095264630256
0.014874371859296482,-9.992212694012757,9.99221419676471,-0.005,0.006734448008195892
0.014974874371859298,-9.999688468941564,9.99968942785801,-0.005,0.005746248398074916
0.015075376884422112,-9.99719633693478,9.997196912476221,-0.005,0.004747285469969775
0.015175879396984924,-9.98473878220379,9.984739107078614,-0.005,0.003738533551888523
0.015276381909547738,-9.962328222710068,9.962328395221265,-0.005,0.002720998615139303
0.015376884422110553,-9.929986997786697,9.929987084097025,-0.005,0.0016957069007006997
0.015477386934673367,-9.887747345870027,9.887747386712025,-0.005,0.000663695988224966
0.015577889447236181,-9.8356513723637,9.839353826439156,-0.005,0.0
0.015678391959798994,-9.773751007667073,9.791439413701589,-0.005,0.0
0.015778894472361808,-9.702107955409863,9.7439994192753,-0.005,0.0
0.015879396984924625,-9.620793630944629,9.697029128169765,-0.005,0.0
0.01597989949748744,-9.529889090158393,9.650523889287532,-0.005,0.0
0.016080402010050253,-9.42948494867437,9.604479098303152,-0.005,0.0
0.016180904522613063,-9.31968129152435,9.558890196339542,-0.005,0.0
0.01628140703517588,-9.200587573381744,9.513752669643146,-0.005,0.0
0.016381909547738695,-9.072322509454812,9.469062049152143,-0.005,0.0
0.01648241206030151,-8.935013957148742,9.424813910055281,-0.005,0.0
0.016582914572864323,-8.788798788614605,9.38100387135946,-0.005,0.0
0.016683417085427137,-8.633822754312236,9.337627595478386,-0.005,0.0
0.01678391959798995,-8.47024033772299,9.294680787874722,-0.005,0.0
0.016884422110552764,-8.298214601357257,9.252159196846106,-0.005,0.0
0.01698492462311558,-8.11791702421021,9.210058613678893,-0.005,0.0
0.017085427135678392,-7.929527330827786,9.168374873683318,-0.005,0.0
0.017185929648241206,-7.733233312153395,9.127103859202451,-0.005,0.0
0.01728643216080402,-7.529230638333772,9.08624150674971,-0.005,0.0
0.017386934673366834,-7.317722663670767,9.045783822227799,-0.005,0.0
0.017487437185929648,-7.098920223913332,9.005726910966395,-0.005,0.0
0.017587939698492462,-6.873041426091842,8.966067033231505,-0.005,0.0
0.01768844221105528,-6.640311431104309,8.926800700773441,-0.005,0.0
0.01778894472361809,-6.400962229271073,8.887924835274074,-0.005,0.0
0.017889447236180904,-6.155232409081798,8.849437013954951,-0.005,0.0
0.017989949748743718,-5.903366919365287,8.811335829153014,-0.005,0.0
0.018090452261306535,-5.6456168251191805,8.773621384913941,-0.005,0.0
0.01819095477386935,-5.382239057242882,8.736295942186873,-0.005,0.0
0.01829145728643216,-5.113496156423269,8.699364703450843,-0.005,0.0
0.018391959798994974,-4.839656011428393,8.662836697725522,-0.005,0.0
0.01849246231155779,-4.560991592070162,8.62672569056069,-0.005,0.0
0.018592964824120605,-4.277780677102095,8.590911090521338,-0.005,0.0
0.01869346733668342,-3.9903055773234057,8.55546934193925,-0.005,0.0
0.01879396984924623,-3.6988528541654695,8.520400062073954,-0.005,0.0
0.018894472361809047,-3.4037130340411346,8.485702934240695,-0.005,0.0
0.01899497487437186,-3.105180318741691,8.451378001973936,-0.005,0.0
0.019095477386934675,-2.8035522921701435,8.417425669426649,-0.005,0.0
0.01919597989949749,-2.4991296237030793,8.383846694541965,-0.005,0.0
0.019296482412060303,-2.1922157684769146,8.350642173922838,-0.005,0.0
0.019396984924623117,-1.8831166648971847,8.317813518429418,-0.005,0.0
0.01949748743718593,-1.5721404296725108,8.28536241869265,-0.005,0.0
0.019597989949748745,-1.2595970506771748,8.253290799948562,-0.005,0.0
0.01969849246231156,-0.945798077948445,8.22160076586648,-0.005,0.0
0.019798994974874373,-0.6310563131267372,8.190294531360907,-0.005,0.0
0.019899497487437186,-0.3156854976481113,8.159374344729265,-0.005,0.0
0.02,-2.4492935982947065e-15,8.128842399830878,-0.005,0.0

